A Simple Nonlinearity-Tailored Probabilistic Shaping Distribution for Square QAM

A new probabilistic shaping distribution that outperforms Maxwell-Boltzmann is studied for the nonlinear fiber channel. Additional gains of 0.1 bit/symbol MI or 0.2 dB SNR for both DP-256QAM and DP-1024QAM are reported after 200 km nonlinear fiber transmission.

==> data/lowSNRmi.txt <==
SNR	mb64	opt64	mb256	opt256	mb1024	opt1024
0	1.23502332802202	nan	1.23502332802202	nan	1.23502332802202	nan
0.5	1.31439327323297	nan	1.31439327323297	nan	1.31439327323297	nan
1	1.39324385731875	nan	1.39324385731875	nan	1.39324385731875	nan
1.5	1.47151284967707	1.53062804181781	1.47122585436907	1.53039036589099	1.47112123877818	1.53049403782497
2	1.5551280827643	1.62232558125326	1.55468926042616	1.6223260606069	1.55455766336756	1.62235559640647
2.5	1.64559480110041	1.71421318972168	1.64507732908082	1.71456735198544	1.64493241077485	1.71463564289547
3	1.74255911692214	1.8063558683596	1.74198315939708	1.80665449387404	1.74182804014434	1.8068083380702
3.5	1.84541812790763	1.90204445519053	1.8448195202721	1.90117426567793	1.8446616607914	1.90113266033517
4	1.95362343548129	2.00535267606933	1.9530444716622	2.00356305645992	1.95289284516504	2.00403206611156
4.5	2.06670907791252	2.11461524102501	2.06619219582661	2.11342547042078	2.06605579239165	2.11335506399798
5	2.18426869282977	2.22905551210393	2.18385523787407	2.22813639535834	2.18374274162076	2.2280658721951
5.5	2.30594080402029	2.34810622898247	2.3056704601294	2.34764845267476	2.30559011094077	2.34758131270374
6	2.4313993026943	2.47184445469845	2.43130986100942	2.47151166731056	2.43126937212627	2.47145030175439
6.5	2.56034618668793	2.59964096374884	2.56047371434499	2.59934140108151	2.56048027097308	2.59928744440323
7	2.69250678296011	2.73102083637333	2.69288544913113	2.73079528994006	2.692945768187	2.73074974899967
7.5	2.82762658832761	2.86571876664521	2.82828804054205	2.86556248453681	2.82840846062721	2.86552581014178
8	2.96546748987882	3.0034446497513	2.96644158984519	3.00335771742741	2.96662817153253	3.00332986830633
8.5	3.10580330942549	3.14391996573607	3.10712174609566	3.14391766871713	3.10738037194384	3.14389818456819
9	3.24841724878635	3.28686884310601	3.25011867041108	3.28699857229281	3.25045514121437	3.286986659257
9.5	3.39310165761937	3.43199376687109	3.39523631698939	3.43237454830798	3.39565644452823	3.43236917155295
10	3.53965328000142	3.57894280028546	3.54229187668586	3.57983640888456	3.5428015746458	3.57983635316463
10.5	3.68784971007369	3.72730309280869	3.6911152844803	3.72919092978792	3.69172066090236	3.72919462459188
11	3.8373993525611	3.87661316144046	3.84154873743122	3.88026073314831	3.84225618872978	3.88026538389292
11.5	3.98788993486783	4.02636742791348	3.99344625317614	4.03288403809769	3.99426250057005	4.03288427411672
12	4.13877781766821	4.17601323854778	4.14667340260955	4.18691192987518	4.14760526652798	4.18690047999518
12.5	4.28941567824775	4.32494709163271	4.30110722420888	4.3422031292409	4.3021609239742	4.34217602320208
13	4.43908209809776	4.47251256374179	4.45663568732043	4.49862192425341	4.45781609148584	4.49858504047781
13.5	4.58699765347437	4.61799445401486	4.61315569709903	4.65603886555304	4.61446696492527	4.65601304101205
14	4.73232003433133	4.76059850734365	4.77057004937856	4.81432462164739	4.77201870555772	4.81435614894713
14.5	4.87410534169843	4.89941373355871	4.92878572064385	4.97333973686241	4.9303848283749	4.97352035841173
15	5.01124652573176	5.03337240346736	5.08771409189597	5.13292547604696	5.08948659897361	5.13342093935836
15.5	5.14243239873904	5.161236006791	5.24726699931529	5.29289626710389	5.24925244601527	5.29398243093787
16	5.26617360081282	5.28163409292379	5.4073366127122	5.45303465246369	5.4096173943375	5.45518245936858
16.5	5.38091944903533	5.39317264230688	5.5677554183213	5.61308817832775	5.57052253000869	5.61686474995403
17	5.48526703077703	5.49461765328799	5.7282609170598	5.77276603871592	5.7319145490584	5.77901916985762
17.5	5.57824520272049	5.58514467986945	5.88849679832871	5.93173341810475	5.8937455164238	5.94159622957791
18	5.65962268671073	5.66461135433167	6.04803681168013	6.08960342451426	6.05597288080739	6.10455015411622
18.5	5.73011695131676	5.73373736419532	6.20639412210854	6.24592754043737	6.21855922900753	6.26783340486252
19	5.79126127659629	5.79395611622182	6.36301246568759	6.40018326569759	6.38147076712241	6.43139851488474
19.5	5.84463514681209	5.84665647476047	6.51725105369945	6.55175497980443	6.5446745863373	6.59519439120377
20	5.89062984855573	5.89203728570391	6.66835863521237	6.69990700606573	6.70813686752544	6.75915876602968


==> data/mi1020.txt <==
SNR,uni64QAM,MB64QAM,opt64QAM,uni256QAM,MB256QAM,opt256QAM,uni1024QAM,MB1024QAM,opt1024QAM
10.5,3.629748379,3.68784971,3.727303093,3.642922852,3.691115285,3.72919093,3.645790023,3.611216713,3.729194625
11,3.770064991,3.837399353,3.876613161,3.785434867,3.841548737,3.880260733,3.78875616,3.764419983,3.880265384
11.5,3.911364727,3.987889935,4.026367428,3.929186164,3.993446253,4.032884038,3.932997433,3.994262501,4.032884274
12,4.053499965,4.138777818,4.176013239,4.074101799,4.146673403,4.18691193,4.078441351,4.147605267,4.18690048
12.5,4.196266965,4.289415678,4.324947092,4.220110503,4.301107224,4.342203129,4.2250194,4.302160924,4.342176023
13,4.339380326,4.439082098,4.472512564,4.367144436,4.456635687,4.498621924,4.372666814,4.457816091,4.49858504
13.5,4.482466121,4.586997653,4.617994454,4.515139103,4.613155697,4.656038866,4.521322358,4.614466965,4.656013041
14,4.625063364,4.732320034,4.760598507,4.664033488,4.770570049,4.814324622,4.670928123,4.772018706,4.814356149
14.5,4.766605752,4.874105342,4.899413734,4.813770008,4.928785721,4.973339737,4.821429327,4.930384828,4.973520358
15,4.906373543,5.011246526,5.033372403,4.964293537,5.087714092,5.132925476,4.972774135,5.089486599,5.133420939
15.5,5.043415375,5.142432399,5.161236007,5.115549292,5.247266999,5.292896267,5.124913479,5.249252446,5.293982431
16,5.176415164,5.266173601,5.281634093,5.267480869,5.407336613,5.453034652,5.27780089,5.409617394,5.455182459
16.5,5.303514604,5.380919449,5.393172642,5.420029937,5.567755418,5.613088178,5.431392337,5.57052253,5.61686475
17,5.422250223,5.485267031,5.494617653,5.57313664,5.728260917,5.772766039,5.585646072,5.731914549,5.77901917
17.5,5.529873963,5.578245203,5.58514468,5.726735538,5.888496798,5.931733418,5.740522483,5.893745516,5.94159623
18,5.624185546,5.659622687,5.664611354,5.880739616,6.048036812,6.089603425,5.895983948,6.055972881,6.104550154
18.5,5.704552618,5.730116951,5.733737364,6.035010629,6.206394122,6.24592754,6.051994697,6.218559229,6.267833405
19,5.772346472,5.791261277,5.793956116,6.189329145,6.363012466,6.400183266,6.208520713,6.381470767,6.431398515
19.5,5.830154228,5.844635147,5.846656475,6.343382986,6.517251054,6.55175498,6.365529766,6.544674586,6.595194391
20,5.879947072,5.890629849,5.892037286,6.496768304,6.668358635,6.699907006,6.522991664,6.708136868,6.759158766


==> data/pfig.dat <==
0.02071	0.011145
0.10355	0.010437
0.18639	0.0097739
0.26923	0.0091532
0.35206	0.0085719
0.51774	0.0075177
0.51774	0.0075177
0.60058	0.0070402
0.76626	0.0061744
0.84909	0.0057823
0.93193	0.005415
1.0148	0.0050711
1.0976	0.0047491
1.2633	0.004165
1.3461	0.0039005
1.5118	0.0034208
1.6775	0.0030001
1.7603	0.0028096
1.8432	0.0026311
2.0088	0.0023075
2.0917	0.002161
2.2573	0.0018952
2.3402	0.0017749
2.423	0.0016621
2.5059	0.0015566
2.5887	0.0014577
2.8372	0.0011972
3.0029	0.00105
3.1686	0.00092087
3.4999	0.00070829
3.5828	0.00066331
4.0798	0.00044744
4.6597	0.00028266
	
	
0.0053017	0.0029166
0.026509	0.0028671
0.047716	0.0028185
0.068922	0.0027708
0.090129	0.0027238
0.13254	0.0026323
0.15375	0.0025877
0.19616	0.0025007
0.21737	0.0024584
0.23858	0.0024167
0.25978	0.0023758
0.28099	0.0023355
0.32341	0.002257
0.34461	0.0022188
0.38703	0.0021442
0.42944	0.0020722
0.45065	0.002037
0.45065	0.002037
0.47185	0.0020025
0.51427	0.0019352
0.53547	0.0019024
0.57789	0.0018385
0.5991	0.0018074
0.6203	0.0017767
0.64151	0.0017466
0.66272	0.001717
0.72634	0.0016312
0.76875	0.0015764
0.78996	0.0015497
0.81116	0.0015234
0.83237	0.0014976
0.89599	0.0014228
0.9172	0.0013986
0.95961	0.0013516
0.98082	0.0013287
1.0232	0.0012841
1.0444	0.0012623
1.0869	0.0012199
1.1717	0.0011393
1.1929	0.00112
1.1929	0.00112
1.2141	0.001101
1.2353	0.0010824
1.2777	0.001046
1.2989	0.0010283
1.3625	0.00097687
1.3838	0.00096031
1.405	0.00094404
1.4262	0.00092804
1.4686	0.00089686
1.4898	0.00088166
1.5322	0.00085203
1.5322	0.00085203
1.5534	0.0008376
1.617	0.00079573
1.6594	0.00076899
1.6806	0.00075596
1.7231	0.00073056
1.7231	0.00073056
1.7655	0.00070601
1.7867	0.00069404
1.8503	0.00065936
1.8715	0.00064818
1.9139	0.0006264
1.9351	0.00061579
1.9563	0.00060535
1.9775	0.00059509
1.9988	0.00058501
2.0624	0.00055577
2.1048	0.0005371
2.126	0.00052799
2.1472	0.00051905
2.1684	0.00051025
2.232	0.00048475
2.2532	0.00047653
2.2532	0.00047653
2.2956	0.00046052
2.3381	0.00044505
2.3593	0.0004375
2.3805	0.00043009
2.4229	0.00041564
2.4441	0.00040859
2.5289	0.0003816
2.5501	0.00037513
2.5713	0.00036877
2.6138	0.00035638
2.6138	0.00035638
2.6774	0.00033857
2.6774	0.00033857
2.6986	0.00033283
2.7622	0.0003162
2.8046	0.00030557
2.8258	0.00030039
2.8682	0.0002903
2.8894	0.00028538
2.9955	0.00026201
2.9955	0.00026201
3.0591	0.00024891
3.1015	0.00024055
3.1439	0.00023246
3.1863	0.00022465
3.3136	0.00020276
3.3348	0.00019932
3.3984	0.00018936
3.5044	0.00017385
3.5893	0.00016236
3.6317	0.00015691
3.7165	0.00014654
3.865	0.00013001
3.8862	0.00012781
3.9498	0.00012142
4.1619	0.00010235
4.2043	9.8908e-05
4.4588	8.0568e-05
4.48	7.9203e-05
4.7769	6.2349e-05
5.095	4.8249e-05
	
	
0.022794	0.0088031
0.11397	0.0088371
0.20514	0.0088215
0.29632	0.0087565
0.38749	0.0086432
0.56984	0.00828
0.56984	0.00828
0.66102	0.0080361
0.84337	0.0074428
0.93454	0.0071026
1.0257	0.0067399
1.1169	0.0063598
1.2081	0.0059675
1.3904	0.0051661
1.4816	0.0047663
1.6639	0.0039892
1.8463	0.0032645
1.9375	0.0029283
2.0286	0.0026119
2.211	0.0020433
2.3022	0.0017921
2.4845	0.0013554
2.5757	0.0011689
2.6669	0.0010023
2.758	0.00085471
2.8492	0.00072473
3.1227	0.00042716
3.3051	0.00029196
3.4874	0.0001951
3.8521	8.144e-05
3.9433	6.4546e-05
4.4904	1.4215e-05
5.1286	1.8833e-06
	
	
0.0096862	0.0037453
0.048431	0.0037586
0.087175	0.0037679
0.12592	0.0037731
0.16466	0.0037742
0.24215	0.0037643
0.2809	0.0037533
0.35839	0.0037192
0.39713	0.0036963
0.43588	0.0036696
0.47462	0.0036392
0.51337	0.0036051
0.59086	0.0035264
0.6296	0.0034821
0.70709	0.0033841
0.78458	0.0032748
0.82332	0.0032162
0.82332	0.0032162
0.86207	0.0031553
0.93956	0.003027
0.9783	0.0029601
1.0558	0.0028215
1.0945	0.0027502
1.1333	0.0026778
1.172	0.0026045
1.2108	0.0025304
1.327	0.0023057
1.4045	0.0021555
1.4432	0.0020807
1.482	0.0020063
1.5207	0.0019325
1.637	0.0017159
1.6757	0.0016457
1.7532	0.0015088
1.7919	0.0014424
1.8694	0.0013139
1.9082	0.001252
1.9857	0.0011331
2.1406	0.00091621
2.1794	0.00086647
2.1794	0.00086647
2.2181	0.00081855
2.2569	0.00077244
2.3344	0.00068564
2.3731	0.00064493
2.4893	0.00053327
2.5281	0.00049944
2.5668	0.00046725
2.6056	0.00043667
2.6831	0.00038015
2.7218	0.00035412
2.7993	0.00030629
2.7993	0.00030629
2.838	0.0002844
2.9543	0.00022619
3.0318	0.00019313
3.0705	0.00017816
3.148	0.00015114
3.148	0.00015114
3.2255	0.00012766
3.2642	0.00011713
3.3805	8.9901e-05
3.4192	8.2134e-05
3.4967	6.8334e-05
3.5354	6.2228e-05
3.5742	5.6607e-05
3.6129	5.1438e-05
3.6517	4.6691e-05
3.7679	3.4695e-05
3.8454	2.831e-05
3.8841	2.5531e-05
3.9229	2.3e-05
3.9616	2.0698e-05
4.0779	1.4987e-05
4.1166	1.3429e-05
4.1166	1.3429e-05
4.1941	1.0747e-05
4.2716	8.5632e-06
4.3103	7.6315e-06
4.3491	6.7939e-06
4.4266	5.367e-06
4.4653	4.7625e-06
4.6203	2.9212e-06
4.659	2.5783e-06
4.6978	2.2731e-06
4.7753	1.7611e-06
4.7753	1.7611e-06
4.8915	1.1914e-06
4.8915	1.1914e-06
4.9303	1.0436e-06
5.0465	6.9686e-07
5.124	5.2952e-07
5.1627	4.6084e-07
5.2402	3.4792e-07
5.279	3.0181e-07
5.4727	1.4589e-07
5.4727	1.4589e-07
5.5889	9.31e-08
5.6664	6.8638e-08
5.7439	5.0385e-08
5.8214	3.6827e-08
6.0538	1.4013e-08
6.0926	1.1883e-08
6.2088	7.2007e-09
6.4026	3.0577e-09
6.5575	1.5114e-09
6.635	1.0558e-09
6.79	5.0851e-10
7.0612	1.3584e-10
7.1	1.1201e-10
7.2162	6.2395e-11
7.6036	8.2721e-12
7.6811	5.4511e-12
8.1461	4.0769e-13
8.1848	3.2616e-13
8.7272	1.2815e-14
9.3084	3.1596e-16


==> data/sim18dB_33GBd.txt <==
power,gauss_SNR,gauss_MI,uni256_SNR,uni256_MI,mb256_SNR,mb256_MI,opt256_SNR,opt256_MI,uni1024_SNR,uni1024_MI,mb1024_SNR,mb1024_MI,opt1024_SNR,opt1024_MI
1.5973,17.0002427254648,4.16994445569028,17.1232772599898,5.37199231009965,17.0780326114861,5.62848051915706,17.1334262921127,5.61919651622575,17.1292183094814,5.3864433684894,17.0840697793707,5.63696021892059,17.1408561664664,5.6279484338122
2.0973,17.3442339417746,4.19725475354965,17.5320085039556,5.4974014680391,17.4661037316611,5.75639208265764,17.529766676496,5.74698527302215,17.5360291668625,5.51137801666974,17.4574206669714,5.76380712975345,17.5246995024183,5.75761841474893
2.5973,17.6441728738679,4.2206528900017,17.9083628602138,5.61201128543673,17.808188495678,5.86769216423511,17.8819544613512,5.86062334415213,17.9078122888494,5.6270708929252,17.7838535991498,5.87482309378251,17.882750299643,5.87875742849492
3.0973,17.8563510984233,4.23697862129695,18.2312870215783,5.7121874012834,18.0951484655638,5.96379195231219,18.1926015094866,5.96283580121714,18.2484280970157,5.73290955919062,18.0501194493732,5.96472905811128,18.1844365676163,5.98116406353932
3.5973,17.9989001634552,4.24784399898803,18.5099952269843,5.79732411304462,18.2793759795251,6.02355406600721,18.4334398158726,6.04113264732136,18.5252704536651,5.81908546462522,18.2643088487491,6.04104264604101,18.4086724921328,6.05694159550986
4.0973,18.0132774071837,4.24893533237346,18.7166589751507,5.86097576220188,18.3919036267493,6.06291172410299,18.5883191059896,6.09018378224244,18.7318596955169,5.88242555822909,18.36436597045,6.07815097205898,18.5753974832592,6.11655566145122
4.5973,17.9514058913603,4.24423297216283,18.8154652220103,5.89124156470483,18.4247783435497,6.07256557949362,18.6445837452623,6.10934048779072,18.8334118364296,5.91512139919345,18.3890542746493,6.09210829867075,18.6220023160441,6.13505419861465
5.0973,17.7449889525349,4.22843307025315,18.8312074171262,5.89642237448718,18.3231670150668,6.04406969124605,18.5882191330015,6.09415575724808,18.8421580393219,5.9180075431282,18.2803651023337,6.06123578096674,18.5595899211229,6.11917587458931
5.5973,17.3957359437292,4.2012994891178,18.7070351810995,5.85908141179909,18.032565966298,5.96010198069113,18.4159799801851,6.04144779508101,18.7345736694535,5.88444656526315,18.018531376523,5.98039291248654,18.3758426596469,6.06293525911392
6.0973,16.9293593490002,4.16425203370531,18.447249288335,5.77878378892666,17.6606979667567,5.8450979478164,18.1154961347718,5.94908072364284,18.4659119747569,5.80083620631429,17.6383249079369,5.86188055732825,18.0651844988658,5.96300315839522
6.5973,16.3489435791929,4.11677591103606,18.0594433608919,5.65894556902984,17.2504788443846,5.71875999019292,17.6552670816916,5.8045122467164,18.0761867758607,5.6805664213841,17.1337498317339,5.69765830184887,17.6515151429363,5.8288266456127
7.0973,15.7003248752089,4.06180426293363,17.5725058837832,5.51036569799502,16.5926321391111,5.50953257098129,17.121824879935,5.63621043731634,17.5878834772286,5.52979483479291,16.523646194795,5.5014327909718,17.1065015090776,5.65035916960459

